BenchMARL: Benchmarking Multi-Agent Reinforcement Learning

The field of Multi-Agent Reinforcement Learning (MARL) is currently facing a reproducibility crisis. While solutions for standardized reporting have been proposed to address the issue, we still lack a benchmarking tool that enables standardization and reproducibility, while leveraging cutting-edge Reinforcement Learning (RL) implementations. In this paper, we introduce BenchMARL, the first MARL training library created to enable standardized benchmarking across different algorithms, models, and environments. BenchMARL uses TorchRL as its backend, granting it high performance and maintained state-of-the-art implementations while addressing the broad community of MARL PyTorch users. Its design enables systematic configuration and reporting, thus allowing users to create and run complex benchmarks from simple one-line inputs. BenchMARL is open-sourced on GitHub: https://github.com/facebookresearch/BenchMARL

==> figures/vmas/aggregated_score_return.csv <==
MASAC,QMIX,VDN,MADDPG,MAPPO,IQL,IPPO,ISAC,IDDPG
"0.96 [0.95, 0.96]","0.86 [0.85, 0.88]","0.85 [0.84, 0.85]","1.0 [0.99, 1.0]","0.97 [0.96, 0.97]","0.86 [0.84, 0.87]","0.9 [0.89, 0.92]","0.95 [0.94, 0.96]","0.98 [0.97, 1.0]"
"0.96 [0.95, 0.96]","0.86 [0.86, 0.87]","0.85 [0.85, 0.86]","0.99 [0.98, 0.99]","0.95 [0.94, 0.95]","0.86 [0.85, 0.87]","0.91 [0.9, 0.92]","0.95 [0.94, 0.95]","0.98 [0.97, 0.99]"
"0.96 [0.95, 0.96]","0.86 [0.86, 0.87]","0.86 [0.85, 0.86]","0.98 [0.97, 0.98]","0.93 [0.93, 0.94]","0.86 [0.86, 0.87]","0.91 [0.9, 0.92]","0.94 [0.93, 0.95]","0.98 [0.96, 0.99]"
"0.04 [0.04, 0.05]","0.14 [0.13, 0.14]","0.14 [0.14, 0.15]","0.02 [0.02, 0.03]","0.07 [0.06, 0.07]","0.14 [0.13, 0.14]","0.09 [0.08, 0.1]","0.06 [0.05, 0.07]","0.02 [0.01, 0.04]"


==> figures/vmas/aggregated_score_return_latex.txt <==
\begin{tabular}{llllllllll}
 & MASAC & QMIX & VDN & MADDPG & MAPPO & IQL & IPPO & ISAC & IDDPG \\
Median & 0.96 [0.95, 0.96] & 0.86 [0.85, 0.88] & 0.85 [0.84, 0.85] & 1.0 [0.99, 1.0] & 0.97 [0.96, 0.97] & 0.86 [0.84, 0.87] & 0.9 [0.89, 0.92] & 0.95 [0.94, 0.96] & 0.98 [0.97, 1.0] \\
IQM & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.85 [0.85, 0.86] & 0.99 [0.98, 0.99] & 0.95 [0.94, 0.95] & 0.86 [0.85, 0.87] & 0.91 [0.9, 0.92] & 0.95 [0.94, 0.95] & 0.98 [0.97, 0.99] \\
Mean & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.86 [0.85, 0.86] & 0.98 [0.97, 0.98] & 0.93 [0.93, 0.94] & 0.86 [0.86, 0.87] & 0.91 [0.9, 0.92] & 0.94 [0.93, 0.95] & 0.98 [0.96, 0.99] \\
Optimality Gap & 0.04 [0.04, 0.05] & 0.14 [0.13, 0.14] & 0.14 [0.14, 0.15] & 0.02 [0.02, 0.03] & 0.07 [0.06, 0.07] & 0.14 [0.13, 0.14] & 0.09 [0.08, 0.1] & 0.06 [0.05, 0.07] & 0.02 [0.01, 0.04] \\
\end{tabular}

\begin{tabular}{llllllllll}
 & MASAC & QMIX & VDN & MADDPG & MAPPO & IQL & IPPO & ISAC & IDDPG \\
Median & 0.96 [0.95, 0.96] & 0.86 [0.85, 0.88] & 0.85 [0.84, 0.85] & 1.0 [0.99, 1.0] & 0.97 [0.96, 0.97] & 0.86 [0.84, 0.87] & 0.9 [0.89, 0.92] & 0.95 [0.94, 0.96] & 0.98 [0.97, 1.0] \\
IQM & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.85 [0.85, 0.86] & 0.99 [0.98, 0.99] & 0.95 [0.94, 0.95] & 0.86 [0.85, 0.87] & 0.91 [0.9, 0.92] & 0.95 [0.94, 0.95] & 0.98 [0.97, 0.99] \\
Mean & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.86 [0.85, 0.86] & 0.98 [0.97, 0.98] & 0.93 [0.93, 0.94] & 0.86 [0.86, 0.87] & 0.91 [0.9, 0.92] & 0.94 [0.93, 0.95] & 0.98 [0.96, 0.99] \\
Optimality Gap & 0.04 [0.04, 0.05] & 0.14 [0.13, 0.14] & 0.14 [0.14, 0.15] & 0.02 [0.02, 0.03] & 0.07 [0.06, 0.07] & 0.14 [0.13, 0.14] & 0.09 [0.08, 0.1] & 0.06 [0.05, 0.07] & 0.02 [0.01, 0.04] \\
\end{tabular}

\begin{tabular}{llllllllll}
 & MASAC & QMIX & VDN & MADDPG & MAPPO & IQL & IPPO & ISAC & IDDPG \\
Median & 0.96 [0.95, 0.96] & 0.86 [0.85, 0.88] & 0.85 [0.84, 0.85] & 1.0 [0.99, 1.0] & 0.97 [0.96, 0.97] & 0.86 [0.84, 0.87] & 0.9 [0.89, 0.92] & 0.95 [0.94, 0.96] & 0.98 [0.97, 1.0] \\
IQM & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.85 [0.85, 0.86] & 0.99 [0.98, 0.99] & 0.95 [0.94, 0.95] & 0.86 [0.85, 0.87] & 0.91 [0.9, 0.92] & 0.95 [0.94, 0.95] & 0.98 [0.97, 0.99] \\
Mean & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.86 [0.85, 0.86] & 0.98 [0.97, 0.98] & 0.93 [0.93, 0.94] & 0.86 [0.86, 0.87] & 0.91 [0.9, 0.92] & 0.94 [0.93, 0.95] & 0.98 [0.96, 0.99] \\
Optimality Gap & 0.04 [0.04, 0.05] & 0.14 [0.13, 0.14] & 0.14 [0.14, 0.15] & 0.02 [0.02, 0.03] & 0.07 [0.06, 0.07] & 0.14 [0.13, 0.14] & 0.09 [0.08, 0.1] & 0.06 [0.05, 0.07] & 0.02 [0.01, 0.04] \\
\end{tabular}

\begin{tabular}{llllllllll}
 & MASAC & QMIX & VDN & MADDPG & MAPPO & IQL & IPPO & ISAC & IDDPG \\
Median & 0.96 [0.95, 0.96] & 0.86 [0.85, 0.88] & 0.85 [0.84, 0.85] & 1.0 [0.99, 1.0] & 0.97 [0.96, 0.97] & 0.86 [0.84, 0.87] & 0.9 [0.89, 0.92] & 0.95 [0.94, 0.96] & 0.98 [0.97, 1.0] \\
IQM & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.85 [0.85, 0.86] & 0.99 [0.98, 0.99] & 0.95 [0.94, 0.95] & 0.86 [0.85, 0.87] & 0.91 [0.9, 0.92] & 0.95 [0.94, 0.95] & 0.98 [0.97, 0.99] \\
Mean & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.86 [0.85, 0.86] & 0.98 [0.97, 0.98] & 0.93 [0.93, 0.94] & 0.86 [0.86, 0.87] & 0.91 [0.9, 0.92] & 0.94 [0.93, 0.95] & 0.98 [0.96, 0.99] \\
Optimality Gap & 0.04 [0.04, 0.05] & 0.14 [0.13, 0.14] & 0.14 [0.14, 0.15] & 0.02 [0.02, 0.03] & 0.07 [0.06, 0.07] & 0.14 [0.13, 0.14] & 0.09 [0.08, 0.1] & 0.06 [0.05, 0.07] & 0.02 [0.01, 0.04] \\
\end{tabular}

\begin{tabular}{llllllllll}
 & MASAC & QMIX & VDN & MADDPG & MAPPO & IQL & IPPO & ISAC & IDDPG \\
Median & 0.96 [0.95, 0.96] & 0.86 [0.85, 0.88] & 0.85 [0.84, 0.85] & 1.0 [0.99, 1.0] & 0.97 [0.96, 0.97] & 0.86 [0.84, 0.87] & 0.9 [0.89, 0.92] & 0.95 [0.94, 0.96] & 0.98 [0.97, 1.0] \\
IQM & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.85 [0.85, 0.86] & 0.99 [0.98, 0.99] & 0.95 [0.94, 0.95] & 0.86 [0.85, 0.87] & 0.91 [0.9, 0.92] & 0.95 [0.94, 0.95] & 0.98 [0.97, 0.99] \\
Mean & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.86 [0.85, 0.86] & 0.98 [0.97, 0.98] & 0.93 [0.93, 0.94] & 0.86 [0.86, 0.87] & 0.91 [0.9, 0.92] & 0.94 [0.93, 0.95] & 0.98 [0.96, 0.99] \\
Optimality Gap & 0.04 [0.04, 0.05] & 0.14 [0.13, 0.14] & 0.14 [0.14, 0.15] & 0.02 [0.02, 0.03] & 0.07 [0.06, 0.07] & 0.14 [0.13, 0.14] & 0.09 [0.08, 0.1] & 0.06 [0.05, 0.07] & 0.02 [0.01, 0.04] \\
\end{tabular}

\begin{tabular}{llllllllll}
 & MASAC & QMIX & VDN & MADDPG & MAPPO & IQL & IPPO & ISAC & IDDPG \\
Median & 0.96 [0.95, 0.96] & 0.86 [0.85, 0.88] & 0.85 [0.84, 0.85] & 1.0 [0.99, 1.0] & 0.97 [0.96, 0.97] & 0.86 [0.84, 0.87] & 0.9 [0.89, 0.92] & 0.95 [0.94, 0.96] & 0.98 [0.97, 1.0] \\
IQM & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.85 [0.85, 0.86] & 0.99 [0.98, 0.99] & 0.95 [0.94, 0.95] & 0.86 [0.85, 0.87] & 0.91 [0.9, 0.92] & 0.95 [0.94, 0.95] & 0.98 [0.97, 0.99] \\
Mean & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.86 [0.85, 0.86] & 0.98 [0.97, 0.98] & 0.93 [0.93, 0.94] & 0.86 [0.86, 0.87] & 0.91 [0.9, 0.92] & 0.94 [0.93, 0.95] & 0.98 [0.96, 0.99] \\
Optimality Gap & 0.04 [0.04, 0.05] & 0.14 [0.13, 0.14] & 0.14 [0.14, 0.15] & 0.02 [0.02, 0.03] & 0.07 [0.06, 0.07] & 0.14 [0.13, 0.14] & 0.09 [0.08, 0.1] & 0.06 [0.05, 0.07] & 0.02 [0.01, 0.04] \\
\end{tabular}

\begin{tabular}{llllllllll}
 & MASAC & QMIX & VDN & MADDPG & MAPPO & IQL & IPPO & ISAC & IDDPG \\
Median & 0.96 [0.95, 0.96] & 0.86 [0.85, 0.88] & 0.85 [0.84, 0.85] & 1.0 [0.99, 1.0] & 0.97 [0.96, 0.97] & 0.86 [0.84, 0.87] & 0.9 [0.89, 0.92] & 0.95 [0.94, 0.96] & 0.98 [0.97, 1.0] \\
IQM & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.85 [0.85, 0.86] & 0.99 [0.98, 0.99] & 0.95 [0.94, 0.95] & 0.86 [0.85, 0.87] & 0.91 [0.9, 0.92] & 0.95 [0.94, 0.95] & 0.98 [0.97, 0.99] \\
Mean & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.86 [0.85, 0.86] & 0.98 [0.97, 0.98] & 0.93 [0.93, 0.94] & 0.86 [0.86, 0.87] & 0.91 [0.9, 0.92] & 0.94 [0.93, 0.95] & 0.98 [0.96, 0.99] \\
Optimality Gap & 0.04 [0.04, 0.05] & 0.14 [0.13, 0.14] & 0.14 [0.14, 0.15] & 0.02 [0.02, 0.03] & 0.07 [0.06, 0.07] & 0.14 [0.13, 0.14] & 0.09 [0.08, 0.1] & 0.06 [0.05, 0.07] & 0.02 [0.01, 0.04] \\
\end{tabular}

\begin{tabular}{llllllllll}
 & MASAC & QMIX & VDN & MADDPG & MAPPO & IQL & IPPO & ISAC & IDDPG \\
Median & 0.96 [0.95, 0.96] & 0.86 [0.85, 0.88] & 0.85 [0.84, 0.85] & 1.0 [0.99, 1.0] & 0.97 [0.96, 0.97] & 0.86 [0.84, 0.87] & 0.9 [0.89, 0.92] & 0.95 [0.94, 0.96] & 0.98 [0.97, 1.0] \\
IQM & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.85 [0.85, 0.86] & 0.99 [0.98, 0.99] & 0.95 [0.94, 0.95] & 0.86 [0.85, 0.87] & 0.91 [0.9, 0.92] & 0.95 [0.94, 0.95] & 0.98 [0.97, 0.99] \\
Mean & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.86 [0.85, 0.86] & 0.98 [0.97, 0.98] & 0.93 [0.93, 0.94] & 0.86 [0.86, 0.87] & 0.91 [0.9, 0.92] & 0.94 [0.93, 0.95] & 0.98 [0.96, 0.99] \\
Optimality Gap & 0.04 [0.04, 0.05] & 0.14 [0.13, 0.14] & 0.14 [0.14, 0.15] & 0.02 [0.02, 0.03] & 0.07 [0.06, 0.07] & 0.14 [0.13, 0.14] & 0.09 [0.08, 0.1] & 0.06 [0.05, 0.07] & 0.02 [0.01, 0.04] \\
\end{tabular}

\begin{tabular}{llllllllll}
 & MASAC & QMIX & VDN & MADDPG & MAPPO & IQL & IPPO & ISAC & IDDPG \\
Median & 0.96 [0.95, 0.96] & 0.86 [0.85, 0.88] & 0.85 [0.84, 0.85] & 1.0 [0.99, 1.0] & 0.97 [0.96, 0.97] & 0.86 [0.84, 0.87] & 0.9 [0.89, 0.92] & 0.95 [0.94, 0.96] & 0.98 [0.97, 1.0] \\
IQM & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.85 [0.85, 0.86] & 0.99 [0.98, 0.99] & 0.95 [0.94, 0.95] & 0.86 [0.85, 0.87] & 0.91 [0.9, 0.92] & 0.95 [0.94, 0.95] & 0.98 [0.97, 0.99] \\
Mean & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.86 [0.85, 0.86] & 0.98 [0.97, 0.98] & 0.93 [0.93, 0.94] & 0.86 [0.86, 0.87] & 0.91 [0.9, 0.92] & 0.94 [0.93, 0.95] & 0.98 [0.96, 0.99] \\
Optimality Gap & 0.04 [0.04, 0.05] & 0.14 [0.13, 0.14] & 0.14 [0.14, 0.15] & 0.02 [0.02, 0.03] & 0.07 [0.06, 0.07] & 0.14 [0.13, 0.14] & 0.09 [0.08, 0.1] & 0.06 [0.05, 0.07] & 0.02 [0.01, 0.04] \\
\end{tabular}

\begin{tabular}{llllllllll}
 & MASAC & QMIX & VDN & MADDPG & MAPPO & IQL & IPPO & ISAC & IDDPG \\
Median & 0.96 [0.95, 0.96] & 0.86 [0.85, 0.88] & 0.85 [0.84, 0.85] & 1.0 [0.99, 1.0] & 0.97 [0.96, 0.97] & 0.86 [0.84, 0.87] & 0.9 [0.89, 0.92] & 0.95 [0.94, 0.96] & 0.98 [0.97, 1.0] \\
IQM & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.85 [0.85, 0.86] & 0.99 [0.98, 0.99] & 0.95 [0.94, 0.95] & 0.86 [0.85, 0.87] & 0.91 [0.9, 0.92] & 0.95 [0.94, 0.95] & 0.98 [0.97, 0.99] \\
Mean & 0.96 [0.95, 0.96] & 0.86 [0.86, 0.87] & 0.86 [0.85, 0.86] & 0.98 [0.97, 0.98] & 0.93 [0.93, 0.94] & 0.86 [0.86, 0.87] & 0.91 [0.9, 0.92] & 0.94 [0.93, 0.95] & 0.98 [0.96, 0.99] \\
Optimality Gap & 0.04 [0.04, 0.05] & 0.14 [0.13, 0.14] & 0.14 [0.14, 0.15] & 0.02 [0.02, 0.03] & 0.07 [0.06, 0.07] & 0.14 [0.13, 0.14] & 0.09 [0.08, 0.1] & 0.06 [0.05, 0.07] & 0.02 [0.01, 0.04] \\
\end{tabular}


